Forces between static-light mesons

The isospin, spin and parity dependent potential of a pair of static-light mesons is computed using Wilson twisted mass lattice QCD with two flavors of degenerate dynamical quarks. From the results a simple rule can be deduced stating, which isospin, spin and parity combinations correspond to attractive and which to repulsive forces.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

